Frontier-Based Exploration for Multi-Robot Rendezvous in Communication-Restricted Unknown Environments

Multi-robot rendezvous and exploration are fundamental challenges in the domain of mobile robotic systems. This paper addresses multi-robot rendezvous within an initially unknown environment where communication is only possible after the rendezvous. Traditionally, exploration has been focused on rapidly mapping the environment, often leading to suboptimal rendezvous performance in later stages. We adapt a standard frontier-based exploration technique to integrate exploration and rendezvous into a unified strategy, with a mechanism that allows robots to re-visit previously explored regions thus enhancing rendezvous opportunities. We validate our approach in 3D realistic simulations using ROS, showcasing its effectiveness in achieving faster rendezvous times compared to exploration strategies.

==> contents/readme.txt <==
Description: The video introduces a novel approach for domain adaptation for object detection in cloud robotic ecosystems. An overview of the method and few significant visual examples are provided using real-time robot data.

Player Information: VLC Media Player (Version>2.2.0)

Contact Information: nicola.basilico@unimi.it
